Interpreting the $\gamma$-Ray Emission of the Cygnus X region with a Combined Cygnus OB2 and Cygnus X-3 Scenario

The recent detection of high-energy $\gamma$-ray emission up to PeV energies from the Cygnus X region points to the presence of a PeVatron therein. This region hosts notable candidates such as the Cygnus OB2 association, which may be associated with PeV $\gamma$-photons detected by the Large High Altitude Air Shower Observatory (LHAASO). The X-ray binary Cygnus X-3 also lies along the line of sight to the Cygnus X region, and LHAASO has observed modulated PeV $\gamma$-ray flux from its direction, indicating that its contribution is also non-negligible. Here, we attempt to interpret the $\gamma$-ray emission of the Cygnus X region using a combined scenario. Assuming a hadronic origin, we consider contributions from Cygnus OB2, Cygnus X-3, and Galactic cosmic rays (GCRs). Our results show that Cygnus OB2 alone, or its combination with the GCR component, is insufficient to account for the multiwavelength observations, whereas including the $\gamma$-ray emission from Cygnus X-3 naturally explains these observations. This suggests that the $\gamma$-ray emission from the Cygnus X region has a more complex origin, necessitating a joint consideration of Cygnus OB2 and Cygnus X-3. The expected neutrino flux from hadronic interactions extends into the GeV band and can help reveal the radiation mechanism of Cygnus X-3, underscoring the need for high-sensitivity GeV neutrino observatories.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

25.11.10  svjour3.cls   3.3   \subclass(name) modified to emit:
                              "Mathematics Subject Classification (2010)"


==> readme-epjc.txt <==
In this distribution is included following files:

- SVJourn3 standart distribution;
- Additional files for the EPJC journal:

  svepjc3.clo        EPJC journal class option
  template-epjc.tex  EPJC template
  svjourn3-epjc.tex  EPJC sample (.tex}
  svjourn3-epjc.pdf  EPJC sample (.pdf)


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


